Similarity Problems in High Dimensions

The main contribution of this dissertation is the introduction of new or improved approximation algorithms and data structures for several similarity search problems. We examine the furthest neighbor query, the annulus query, distance sensitive membership, nearest neighbor preserving embeddings and set similarity queries in the large-scale, high-dimensional setting.

==> Buse.txt <==
-*- mode: grep; default-directory: "~/sss/thesis/" -*-
Grep started at Sat Aug  5 11:49:29

find . -type d \( -path \*/SCCS -o -path \*/RCS -o -path \*/CVS -o -path \*/MCVS -o -path \*/.src -o -path \*/.svn -o -path \*/.git -o -path \*/.hg -o -path \*/.bzr -o -path \*/_MTN -o -path \*/_darcs -o -path \*/\{arch\} \) -prune -o \! -type d \( -name .\#\* -o -name \*.o -o -name \*\~ -o -name \*.bin -o -name \*.lbin -o -name \*.so -o -name \*.a -o -name \*.ln -o -name \*.blg -o -name \*.bbl -o -name \*.elc -o -name \*.lof -o -name \*.glo -o -name \*.idx -o -name \*.lot -o -name \*.fmt -o -name \*.tfm -o -name \*.class -o -name \*.fas -o -name \*.lib -o -name \*.mem -o -name \*.x86f -o -name \*.sparcf -o -name \*.dfsl -o -name \*.pfsl -o -name \*.d64fsl -o -name \*.p64fsl -o -name \*.lx64fsl -o -name \*.lx32fsl -o -name \*.dx64fsl -o -name \*.dx32fsl -o -name \*.fx64fsl -o -name \*.fx32fsl -o -name \*.sx64fsl -o -name \*.sx32fsl -o -name \*.wx64fsl -o -name \*.wx32fsl -o -name \*.fasl -o -name \*.ufsl -o -name \*.fsl -o -name \*.dxl -o -name \*.lo -o -name \*.la -o -name \*.gmo -o -name \*.mo -o -name \*.toc -o -name \*.aux -o -name \*.cp -o -name \*.fn -o -name \*.ky -o -name \*.pg -o -name \*.tp -o -name \*.vr -o -name \*.cps -o -name \*.fns -o -name \*.kys -o -name \*.pgs -o -name \*.tps -o -name \*.vrs -o -name \*.pyc -o -name \*.pyo \) -prune -o  -type f \( -name \*.tex \) -exec grep --color -nH -e B\( {} +
./simfilter/simfilter.tex:164:		B(f(x),f(y)) = |f(x)\cap f(y)|/t \enspace .
./simfilter/simfilter.tex:208:We choose option~1 if $S$ has size below some (constant) threshold, or if the average Braun-Blanquet similarity of $x$ and $S$, $\tfrac{1}{|S|}\sum_{y\in S} B(x,y)$, is close to the threshold~$\lambda$.
./simfilter/simfilter.tex:210:In the latter case many records $y\in S$ will have $B(x,y)$ larger than or close to $\lambda$, so we do not expect to be able to produce output pairs with $x$ in less than linear time in $|S|$.
./simfilter/simfilter.tex:217:We speed up the computation by using distance estimation (in our case using 1-bit minwise hashing) to efficiently avoid exact computation of similarities $B(x,y)$ for $y\in S$ where $B(x,y)$ is significantly below $\lambda$.
./simfilter/simfilter.tex:235:It is not hard to check that (\ref{eq:expect}) is satisfied for every pair $(x,y)$ with $B(x,y)\geq\lambda$.
./thesis.tex:33:\renewcommand{\b}[1]{B(#1)}
./prelim.tex:70:    Braun Blanchet similarity & $A,B\subseteq X $ & $BB(A,B)=\frac{ A\cap B}{max(|A|,|B|)}$\\
./fastnn/main.tex:57:  Let $B(x,r)$ denote the ball of radius $r$ centered at $x$.  The
./fastnn/main.tex:60:  \in X$, and any $r > 0$, the point set $B(x,r)\cap X$ can be covered
./fastnn/main.tex:61:  by at most $\lambda$ balls $B(z,r/2)$ where $z\in X$.  We refer to
./fastnn/main.tex:395:    To build $L_{j+1}$, for every point $t\in L_j$ let $S_{t}$ be the minimal size set such that $\cup_{s\in S_{t}}B(t,2^{-j-1})\cap X$ covers all of $B(t,2^{-j})\cap X$.
./fn/introduction.tex:164:\item $B(x,r)$ for the set of all points in a ball of radius $r$ with center
./fn/introduction.tex:166:\item $A(q,r,w)$ for the annulus between two balls, that is $A(q,r,w) = B(q,rw)-B(q,r/w)$. For an example, see Figure~\ref{fig:annulus}.
./fn/annulus.tex:74:For a given query point $q$ the query procedure can be viewed as building the set $S_q$ of points from $S$ within $B(q,rcw)$ with the largest $a_{i\in[\ell]}\cdot (p-q)$ values and computing the distances between $q$ and the points in $S_q$.
./fn/annulus.tex:94:  To simplify the notation let $P_{\text{near}} = S\cap B(q,r/(cw))$ and $P_{\text{far}}=S-B(q,r/w)$.
./fn/annulus.tex:126:  3.4]{Har-Peled2012}, the total number of points from $S-B(q,rcw)$ across all $g_i(q)$ buckets is at most $3L$ with probability at least $2/3$. So $\Pr[|D-B(q,rcw)>3L] < 1/3$.
./dmq/overview.tex:3:In the average case we guarantee that at most an $\epsilon$ fraction of the points $\notin \{\cup_{x\in S}B(x,r)\}$ are accepted. 
./dmq/overview.tex:13:In the worst case we guarantee that any point $\notin \{\cup_{x\in S}B(x,cr)\}$ is accepted w.p $\leq \epsilon$.
./dmq/definition.tex:27:Where the expectation is over $q\in X\setminus\{\cup_{x\in S} B(x,r)\} $. 
./dmq/main.tex:43:\renewcommand{\b}[1]{B(#1)}
./dmq/ac_lower.tex:46:  Assume that $ nB(cr,d)/2^d < \varepsilon < 1/4 $. Then any distance sensitive membership filter with average error $\varepsilon$ must use 
./dmq/ac_lower.tex:53:\item The above theorem holds as long as $nB(cr,d)< 2^{d-2}$ (the union of the balls of radius $cr$ around points in the input is less than a quarter of the full Hamming space) and $nB(cr,d)/2^{d}<\varepsilon< 1/4$.
./dmq/ac_lower.tex:54:  This is the most interesting range of parameters. As we will see later, the $\Omega(nr^{2}/d)$ lower bound holds as long as $nB(cr,d)<2^{d-1}$, and it starts to deteriorate when $nB(cr,d)$ approaches $2^d$.
./dmq/ac_lower.tex:55:  It is clear that some upper bound on $nB(cr,d)$ is necessary; if it approaches size $2^{d}-O(n/d)$, then storing the complement exactly in $O(n)$ bits suffices. Also note that at the lower limit of $\varepsilon= nB(cr,d)/2^d$, this lower bound matches the lower bound of the $\varepsilon=0$ case in Theorem~\ref{eps0}. Thus Theorem~\ref{eps0} follows from Theorem~\ref{avg_error_thm}.
./dmq/ac_lower.tex:57:\item  The term $B(cr,d)$ has no simple closed expression for all $c$ and $r$, and so the dependence of the hypothesis of the theorem on $c$, $r$ and $d$ is not straightforward.
./dmq/ac_lower.tex:72:First, the number of positives not considered false is at most $nB(cr,d)$ (this bound is achieved when all the balls are disjoint), which is less than $2^{d}\varepsilon$. Also the number of false positives is always at most $2^d \varepsilon$.
./dmq/ac_lower.tex:124:Combining our bounds, we get that when $n,r$ and $c$ satisfy the condition that $nB(cr,d) \leq 2^{d-2}$, any filter must use $\Omega ( n (r^2/d + \log (1/\varepsilon)))$ bits in the worst case. 
./dmq/ac_lower.tex:134:We will first prove that if $|A| = 2^{d-1}$, then $\max |A^{-r}|$ is at most $B(d/2-r,d)$ (the size of the Hamming ball of radius $d/2 - r$). The proof is by induction (the statement is actually true for any $r < d/2$, not just the input parameter $r$, and so we will treat it as a variable). 
./dmq/ac_lower.tex:144:Finally, we bound $B(d/2-r,d)$ using  the following Chernoff-Hoeffding bound \cite{mitzenmacher2005probability} for binomial random variables:
./dmq/ac_lower.tex:149:  |P^{-r}| \leq &B(d/2-r,d) \\
./dmq/avg_upper.tex:11:and $|\cup_{x\in S}B(x,cr)|<2^{d-1}$.
./dmq/avg_upper.tex:19:\item   $|\cup A_1,..,A_n|\leq \big(2^d-\cup_{x\in S}B(x,cr)\big)\epsilon+\cup_{x\in S}B(x,cr)$ 
./dmq/avg_upper.tex:28:  |A_i|=(2^d-\cup_{x\in S}B(x,cr))\frac{\epsilon}{n}+B(cr)\geq 2^{d-1}\frac{\epsilon}{n},    
./dmq/avg_upper.tex:30:if we assume that the total space covered by $\cup_{x\in S}B(x,cr)$ is less than $2^{d-1}$.
./dmq/avg_upper.tex:33:We will represent each ball $A_i=B(q_a,r_a)$ by a smaller ball $A_i^{-r}=B(q_a,r_a-r)$, so that if $x\in A_i^{-r}$ it fulfills both requirements.
./dmq/avg_upper.tex:45:    \[|B(r)|=\sum_{i=0}^{r}{d \choose i}=2^d\Pr[X\leq r] \text{ for } X\sim B(d,1/2)\]
./dmq/avg_upper.tex:46:where $B(d,p)$ is the binomial distribution.
./dmq/avg_upper.tex:53:  Let $X\sim B(d,1/2)$:
./dmq/avg_upper.tex:66:Recall that the standard deviation for $B(d',0.5)$ is $\sqrt{d'}/2$, so the radius of $A^{-r}$ is at least:
./dmq/avg_upper.tex:81:    Let $X\sim B(d,1/2)$ and $x\in \BO{1}$:
./dmq/avg_upper.tex:133:Now $D(x,\lambda )\leq r$ so $x\in B(\lambda ,r)$. 
./dmq/avg_upper.tex:134:At the same time $D(C_a,\lambda )\leq r_a-r$ so the distance between $C_a$ and any point on $B(\lambda, r)$ is at most $r_a$.
./dmq/avg_upper.tex:135:Therefor $B(\lambda,r)\subseteq A$.
./dmq/avg_upper.tex:180: When processing an input set $S$ of size $n$ we would need to find and store the indexes associated with at most $n$ balls containing a full $B(x,r)$ associated with each $x\in S$. 
./_region_.tex:32:\renewcommand{\b}[1]{B(#1)}

Grep finished (matches found) at Sat Aug  5 11:49:29


==> simfilter/aol.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	8.5e+09	1.3e+08	1.5245	7.6e+08	4.6e+08	28,623,510	 6.2
0.6	2.7e+09	1.4e+07	0.4994	2.0e+08	5.0e+07	 3,055,096	 6.2
0.7	6.2e+08	1.6e+06	0.2541	8.9e+07	5.7e+06	   487,831	 8.5
0.8	2.6e+08	4.2e+05	0.1605	4.4e+07	5.4e+05	    93,834	17.3
0.9	1.2e+08	6.4e+03	0.0054	2.5e+07	1.6e+04	     1,509	 9.3


==> simfilter/cand_table.csv <==
File,Label,AAP,ACP,BAP,BCP
AOL,PreCands, 8508984935.0,7386188312.0,  617432571.0,2922364345.6
AOL,Cands, 8460576834.0,1439863330.2,  616047295.0,  31096397.0
AOL,Results,  128984189.0, 117759669.4,    1565542.0,   1464867.4
BMS-POS,PreCands, 1961556967.0, 920938025.1,  268596210.0, 325760777.4
BMS-POS,Cands, 1843508473.0, 165300877.0,  263780015.0,   4918538.1
BMS-POS,Results,   11333451.0,  10290231.6,     197356.0,    183754.2
DBLP,PreCands, 6632924695.0, 455921068.4, 1217290555.0, 129009697.5
DBLP,Cands, 1901265392.0,  45777328.6,  723771184.0,    429591.8
DBLP,Results,    1711783.0,   1565268.5,       9140.0,      8547.4
ENRON,PreCands, 2752222739.0, 369626396.6,  199969180.0, 154357018.1
ENRON,Cands, 1764169916.0,  66718181.9,  134822228.0,  21196531.1
ENRON,Results,    3102553.0,   2937580.8,    1215963.0,   1155524.2
FLICKR,PreCands,  567055383.0,2090715541.8,   92750878.0, 902241375.7
FLICKR,Cands,  414788126.0,1105215765.7,   63010289.0, 379700555.3
FLICKR,Results,   65848399.0,  60994549.0,   25039112.0,  23480951.5
KOSARAK,PreCands, 2588333492.0,4656390792.8,   74495835.0, 418764037.2
KOSARAK,Cands, 2515938266.0,2109719918.4,   68078114.0,  20580684.7
KOSARAK,Results,  232519341.0, 211181739.4,     443018.0,    408767.7
LIVEJ,PreCands, 8963111684.0,2755725886.6,  583648312.0,1193096355.4
LIVEJ,Cands, 8326456567.0, 362581017.0,  560214336.0,  18205348.0
LIVEJ,Results,   24295141.0,  22119229.4,     809507.0,    755319.4
NETFLIX,PreCands,85935561570.0,1311770854.6,10215857753.0, 431404165.3
NETFLIX,Cands,13420880216.0,  30792456.7, 3362964868.0,    638178.9
NETFLIX,Results,    1035712.0,    949958.8,      24029.0,     22287.5
ORKUT,PreCands, 5072550273.0,1129879662.3,  304931860.0, 715638766.6
ORKUT,Cands, 3900468572.0,   1278965.3,  259744466.0,     81014.7
ORKUT,Results,      89537.0,     84164.7,       5628.0,      5309.9
SPOTIFY,PreCands,    5004678.0, 122543353.3,     466807.0,  84927155.7
SPOTIFY,Cands,    4846362.0,    306252.8,     457843.0,      2742.4
SPOTIFY,Results,      19538.0,     18178.2,        198.0,       189.0
TOKENS10K,PreCands,15416680663.0, 171973938.4, 8120226267.0,  48790609.8
TOKENS10K,Cands,  413168430.0,   5661528.8,  412619475.0,   1898234.8
TOKENS10K,Results,     134317.0,    128323.2,      74291.0,     69082.8
TOKENS15K,PreCands,35709229411.0, 304137228.5,18798210415.0,  81356406.0
TOKENS15K,Cands,  957577445.0,   7195730.5,  956437973.0,   1935448.8
TOKENS15K,Results,     135126.0,    128862.2,      74558.0,     68870.5
TOKENS20K,PreCands,64398484995.0, 442397985.0,33901779454.0, 101508907.7
TOKENS20K,Cands, 1726947930.0,   8837496.0, 1725414636.0,   1919844.0
TOKENS20K,Results,     143801.0,    137305.0,      78987.0,     74179.7
UNIFORM005,PreCands, 2466415026.0, 368307213.5,  650424350.0, 130076588.1
UNIFORM005,Cands, 1983277010.0,   9502054.2,  610901037.0,     38593.9
UNIFORM005,Results,     263443.0,    241319.3,       1382.0,      1302.2


==> simfilter/cand_table_scientific.csv <==
File,Label,AAP,ACP,BAP,BCP
AOL,PreCands,8.5E+09,7.4E+09,6.2E+08,2.9E+09
AOL,Cands,8.5E+09,1.4E+09,6.2E+08,3.1E+07
AOL,Results,1.3E+08,1.2E+08,1.6E+06,1.5E+06
BMS-POS,PreCands,2.0E+09,9.2E+08,2.7E+08,3.3E+08
BMS-POS,Cands,1.8E+09,1.7E+08,2.6E+08,4.9E+06
BMS-POS,Results,1.1E+07,1.0E+07,2.0E+05,1.8E+05
DBLP,PreCands,6.6E+09,4.6E+08,1.2E+09,1.3E+08
DBLP,Cands,1.9E+09,4.6E+07,7.2E+08,4.3E+05
DBLP,Results,1.7E+06,1.6E+06,9.1E+03,8.5E+03
ENRON,PreCands,2.8E+09,3.7E+08,2.0E+08,1.5E+08
ENRON,Cands,1.8E+09,6.7E+07,1.3E+08,2.1E+07
ENRON,Results,3.1E+06,2.9E+06,1.2E+06,1.2E+06
FLICKR,PreCands,5.7E+08,2.1E+09,9.3E+07,9.0E+08
FLICKR,Cands,4.1E+08,1.1E+09,6.3E+07,3.8E+08
FLICKR,Results,6.6E+07,6.1E+07,2.5E+07,2.3E+07
KOSARAK,PreCands,2.6E+09,4.7E+09,7.4E+07,4.2E+08
KOSARAK,Cands,2.5E+09,2.1E+09,6.8E+07,2.1E+07
KOSARAK,Results,2.3E+08,2.1E+08,4.4E+05,4.1E+05
LIVEJ,PreCands,9.0E+09,2.8E+09,5.8E+08,1.2E+09
LIVEJ,Cands,8.3E+09,3.6E+08,5.6E+08,1.8E+07
LIVEJ,Results,2.4E+07,2.2E+07,8.1E+05,7.6E+05
NETFLIX,PreCands,8.6E+10,1.3E+09,1.0E+10,4.3E+08
NETFLIX,Cands,1.3E+10,3.1E+07,3.4E+09,6.4E+05
NETFLIX,Results,1.0E+06,9.5E+05,2.4E+04,2.2E+04
ORKUT,PreCands,5.1E+09,1.1E+09,3.0E+08,7.2E+08
ORKUT,Cands,3.9E+09,1.3E+06,2.6E+08,8.1E+04
ORKUT,Results,9.0E+04,8.4E+04,5.6E+03,5.3E+03
SPOTIFY,PreCands,5.0E+06,1.2E+08,4.7E+05,8.5E+07
SPOTIFY,Cands,4.8E+06,3.1E+05,4.6E+05,2.7E+03
SPOTIFY,Results,2.0E+04,1.8E+04,2.0E+02,1.9E+02
TOKENS10K,PreCands,1.5E+10,1.7E+08,8.1E+09,4.9E+07
TOKENS10K,Cands,4.1E+08,5.7E+06,4.1E+08,1.9E+06
TOKENS10K,Results,1.3E+05,1.3E+05,7.4E+04,6.9E+04
TOKENS15K,PreCands,3.6E+10,3.0E+08,1.9E+10,8.1E+07
TOKENS15K,Cands,9.6E+08,7.2E+06,9.6E+08,1.9E+06
TOKENS15K,Results,1.4E+05,1.3E+05,7.5E+04,6.9E+04
TOKENS20K,PreCands,6.4E+10,4.4E+08,3.4E+10,1.0E+08
TOKENS20K,Cands,1.7E+09,8.8E+06,1.7E+09,1.9E+06
TOKENS20K,Results,1.4E+05,1.4E+05,7.9E+04,7.4E+04
UNIFORM005,PreCands,2.5E+09,3.7E+08,6.5E+08,1.3E+08
UNIFORM005,Cands,2.0E+09,9.5E+06,6.1E+08,3.9E+04
UNIFORM005,Results,2.6E+05,2.4E+05,1.4E+03,1.3E+03


==> simfilter/flickr.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	4.1e+08	65,848,399	16	3.7e+08	3.4e+08	26,006,737	 7.7
0.6	1.5e+08	42,281,879	27	2.7e+08	2.5e+08	16,529,552	 6.7
0.7	6.3e+07	25,039,112	40	6.7e+07	5.5e+07	 8,641,162	15.7
0.8	2.2e+07	 9,086,890	42	2.0e+07	1.1e+07	 3,132,897	27.7
0.9	5.7e+06	 1,659,879	29	9.7e+06	2.7e+06	   547,966	20.5


==> simfilter/kosarek.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	2.5e+09	2.3e+08	9.24	1.1e+08	83,480,927	12,170,076	14.6
0.6	5.5e+08	2.4e+07	4.33	6.0e+07	35,444,595	 1,901,120	 5.4
0.7	6.8e+07	4.4e+05	0.65	1.4e+07	 2,845,630	    96,270	 3.4
0.8	2.0e+07	9.3e+04	0.47	3.3e+06	   104,452	    14,779	14.1
0.9	4.1e+06	5.9e+03	0.14	2.3e+06	    13,068	     1,842	14.1


==> simfilter/kut.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	3.9e+09	89,537	0.0023	27,982,688	226,674	36,258	16
0.6	1.1e+09	26,037	0.0023	16,438,099	 41,302	12,524	30
0.7	2.6e+08	 5,628	0.0022	 9,441,553	  7,600	 2,786	37
0.8	4.3e+07	 2,196	0.0051	 5,203,568	  2,783	 1,087	39
0.9	3.6e+06	   497	0.0136	 2,160,797	    679	   233	34


==> simfilter/netflix.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	1.3e+10	1,035,712	0.00772	74,095,715	16,036,168	288,360	1.8
0.6	7.4e+09	  158,825	0.00216	21,025,787	   857,060	 27,544	3.2
0.7	3.4e+09	   24,029	0.00071	 9,393,010	    33,267	  1,376	4.1
0.8	1.1e+09	    2,560	0.00023	 3,795,446	     1,898	    117	6.2
0.9	1.4e+08	       72	0.00005	   763,375	       223	      4	1.9


==> simfilter/rm-s100000.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	2.0e+09	263,443	1.3e-02	18,945,641	1,771,949	43,459	 2.5
0.6	1.3e+09	 15,740	1.2e-03	11,871,415	  180,888	 3,163	 1.7
0.7	6.1e+08	  1,382	2.3e-04	 5,680,452	   13,062	   388	 3.0
0.8	2.5e+08	    227	9.1e-05	 1,038,871	      459	    50	11.0
0.9	3.7e+07	      1	2.7e-06	   362,434	        8	     0	 0.0


==> simfilter/table1.csv <==
Dataset,JoinA,ResultsA,JoinB,ResultsB,JoinC,ResultsC,JoinD,ResultsD,JoinE,ResultsE
AOL,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
BMS-POS,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
DBLP,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ENRON,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
FLICKR,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
KOSARAK,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
LIVEJ,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
NETFLIX,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ORKUT,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
SPOTIFY,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
UNIFORM005,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA


==> simfilter/table2.csv <==
Dataset,JoinA,ResultsA,JoinB,ResultsB,JoinC,ResultsC,JoinD,ResultsD,JoinE,ResultsE
AOL,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
BMS-POS,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
DBLP,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ENRON,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
FLICKR,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
KOSARAK,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
LIVEJ,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
NETFLIX,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ORKUT,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
SPOTIFY,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
UNIFORM005,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA


==> simfilter/tablecands.csv <==
All Pairs Candidates,All Pairs Results,All Pairs Results Pct.,Chosen Path Pre-Candidiates,Chosen Path Candidates,Chosen Path Results,Chosen Path Results Pct.
1.3e+10,1.035.712,0.00772,74.095.716,16.036.169,288.360.6,1.8
7.4e+09,  158.825,0.00216,21.025.787,   857.061, 27.544.4,3.2
3.4e+09,   24.029,0.00071, 9.393.011,    33.267,  1.376.2,4.1
1.1e+09,    2.560,0.00023, 3.795.446,     1.898,    117.4,6.2
1.4e+08,       72,0.00005,   763.375,       224,      4.2,1.9

